The Uchuu-GLAM BOSS and eBOSS LRG lightcones: Exploring clustering and covariance errors

This study investigates the clustering and bias of Luminous Red Galaxies (LRG) in the BOSS-LOWZ, -CMASS, -COMB, and eBOSS samples, using two types of simulated lightcones: (i) high-fidelity lightcones from Uchuu $N$-body simulation, employing SHAM technique to assign LRG to (sub)halos, and (ii) 16000 covariance lightcones from GLAM-Uchuu $N$-body simulations, including LRG using HOD data from Uchuu. Our results indicate that Uchuu and GLAM lightcones closely replicate BOSS/eBOSS data, reproducing correlation function and power spectrum across scales from redshifts $0.2$ to $1.0$, from $2$ to $150\,h^{-1}\mathrm{Mpc}$ in configuration space, from $0.005$ to $0.7\,h\mathrm{Mpc}^{-1}$ in Fourier space, and across different LRG stellar masses. Furthermore, comparing with existing MD-Patchy and EZmock BOSS/eBOSS lightcones based on approximate methods, our GLAM-Uchuu lightcones provide more precise clustering estimates. We identify significant deviations from observations within $20\,h^{-1}\mathrm{Mpc}$ scales in MD-Patchy and EZmock, with our covariance matrices indicating that these methods underestimate errors by between $10\%$ and $60\%$. Lastly, we explore the impact of cosmology on galaxy clustering. Our findings suggest that, given the current level of uncertainties in BOSS/eBOSS data, distinguishing models with and without massive neutrino effects on LSS is challenging. This paper highlights the Uchuu and GLAM-Uchuu simulations' robustness in verifying the accuracy of Planck cosmological parameters, providing a strong foundation for enhancing lightcone construction in future LSS surveys. We also demonstrate that generating thousands of galaxy lightcones is feasible using $N$-body simulations with adequate mass and force resolution.

==> readme.txt <==
% readme.txt
%
% This package consists of the following files:

readme.txt             This file
main.tex               Main text, LaTeX format
abstract.tex           Abstract text (reads in main text), LaTeX format
intro.tex              Introduction text (reads in main text), LaTeX form
conclusions.tex        Conclusions text (reads in main text), LaTeX form
thanks.tex             Acknowledgements text (reads in main text), LaTeX form
references.bib         References, BibTeX style
Images/                Folder containing all images (in PDF format)
output.bbl	       Output file, bbl format

